From Trust to Appropriate Reliance: Measurement Constructs in Human-AI Decision-Making

While human-AI decision-making research has primarily used trust measurements to assess the practical usage of AI systems by their end-users, recent empirical evidence suggests that trust measurements do not inform users' appropriate reliance on AI systems. While examining the human-AI decision-making literature, in this work, we review empirical studies that assess people's appropriate reliance on AI advice, differentiating measurements and constructs of appropriate reliance from trust and mere reliance. Our analysis of literature shows that constructs for human-AI appropriate reliance are still fragmented in research. We present three views on appropriate reliance, namely Traditional, Appropriateness, and Dominance, as discussed in research. Using these views, we evaluate objective metrics reported in studies and argue for their consensus to facilitate the comparison across empirical research. We also discuss how studies employ objective metrics and examine their validity in application contexts. Our work contributes to the critical body of research on exploring objective metrics for assessing humans' appropriate reliance on AI advice.

==> alt-text.txt <==
Figure 1. This figure provides the timeline and significance of important studies and concepts in human-AI reliance research. From left to right, the figures show years from 2019 to 2025, each marked with a small and a larger circle. The small circles mark the axis points, while large circles show the volume. 2019 to 2021 have small circles with few studies. 2022 has more studies than 2025, and then 2024, while 2023 has the most studies. Each circle is marked with important studies for that year. 2019 is marked with 2, 2020 with 2, 2021 with 4, 2022 with 3, 2023 with 5, 2024 with 4, and 2025 with 4. The top and the bottom of the figures show the important concepts defined by each year. There are various labels like automation bias, model accuracy, cognitive friction, partial XAI, imperfect XAI, task uncertainty, biases, difficult, uncertainty, adaptations, among several others.


Figure 2. The figure shows an overview of the prisma framework, a step-by-step process to collect, process, and analyze research documents. The first studies are collected from databases, with 534 in total. Then, the inclusion and exclusion criteria removed 7 duplicates, 455 studies by title and abstract screening, and 32 by full text review, leaving 41 studies. The snowballing method identifies 20 studies and removes 5 by full screening, leaving 15 studies. Combined, both methods produce 56 studies.


Figure 3. The figure shows two bar graphs. The left bar graph shows the number of publications by year, starting from 2019 to 2025. Data shows 3 for 2019, 3 for 2020, 6 for 2021, 6 for 2022, 18 for 2023, 12 for 2024, and 8 for 2025. The right bar graph shows the publications by venue: 2 in JAI, 2 in other ACM, 3 in FACCT, 5 in others, 13 in CHI, 14 in IUI, and 17 in PACMHCI.


Figure 4. The figure shows a mind map of methods. The methods are divided into three main categories. AI systems, User Factors, and Interaction Factors. AI systems are further divided into performance factors and XAI methods, which are listed in more detail, like XAI analogies, visual explanations, counterfactuals, XAI difficulty, pro-hoc, post-hoc, local, and global explanations. Performance factors have model uncertainty and accuracy sub-factors. Interaction factors are divided into interventions and motivating adaptations. Interaction adaptations are cost, benefit, XAI utility, partial XAI, time effect, task difficulty, uncertainty, cognitive forcing, frictional AI, and multi-step decision. Motivating factors include user competence, incentivization, performance feedback, and user training. User factors include cognitive factors and user self-evaluations. Cognitive factors include mental models, intuition, user traits, motivation, and cognitive biases like automation bias and algorithmic aversion. User self-evaluation has domain expertise, self-assessment, confidence, uncertainty, literacy, and illusion of AI performance.


Figure 5. The figure shows two scatter plots to show the occurrence of objective (on the left) and subjective (on the right) variables by year and occurrence count. On the left graph, accuracy has 35 counts, followed by agreement fraction 21 and switch fraction 15. The AI effect on accuracy has 11, RAIR has 10, RSR has 9, and over-reliance has 12, under-reliance has 10, accuracy-wid has 5, and weight of advice has 4. Most measures are introduced after 2020. On the right graph, confidence has 20, subjective trust and usefulness have 18 and 16, understanding has 14, trust in automation has 8, affinity in technology, mental demand, appropriateness, and complexity have 8, preference and satisfaction have 7, while enjoyment has 4. Most variables are introduced before 2022. The x-axis is labeled from 2018 to 2025 for both plots, while the y-axis shows the total counts.


Figure 6. The figure shows three graphs to show the occurrence of users and the recruitment methods. The first bar graph on the left shows that 48 studies involved crowd workers, 10 involved general users, 5 involved potential users, and 1 involved a mix of crowd workers and general users. The bar graph in the middle shows that 48 studies involved novice users, 6 involved domain users, and 2 involved AI experts. The figure on the right shows a clustered bar plot showing an almost equal number of studies recruiting novices through Prolific and MTurk. Domain experts are mainly recruited through sampling methods and the university. AI domain users are also recruited through sampling and ads.


Figure 7. The figure shows two scatter plots. The plot on the left shows a comparison between tasks to perform (0-55) and payment per hour (0-25). The points are mostly concentrated around the center and show a negative correlation, showing increasing tasks and decreasing payment rate. The plot on the right shows a comparison between minutes spent (0-40) on the task and payment rate per hour (0-25) graphs to show the occurrence of users and the recruitment methods. The points are centered mostly, and show a negative relationship, showing that increasing time reduces the payment per hour.







Table 1. A table of search query questions used to search the database. There is only one column that lists the search queries.


Table 2. A table explaining different views of reliance. The first three columns represent human decisions, AI advice, and the final decision for correctness. The remaining columns show three views: naming appropriateness view, traditional view, and dominance view.


Table 3. A table providing an overview summary of dimensions of studies, with four columns: Dimensions, Categories, Sub-Categories, and Brief Explanations. The sub-categories column also shows the count of studies in each sub-category.


Table 4. A table showing intervention effects, with three columns: Objective, Impact, Intervention, and Study.


Table 5. A table providing objective and subjective measures used in studies, with two columns: Category and Reported Measures. Objective reliance measures are used to study how users fare with decisions.


Table 6. The table provides an overview of domains and decision tasks where the applications are used. The table has two columns labeled Domains and Decision-Task.


Table 7. The table provides an overview of categories, data types, data classes, ML models, deep learning models, decision-making, and participants. The table has two columns labeled Category and Studies.


Table 8. The table shows the overall division of studies. The table has columns Sr, Study Ref, Year, Study Type (subdivided into Empirical, Qualitative, Mixed), Target (subdivided into Users, Crow-workers, General), Decisions (subdivided into Single-stage, Multi-stage, Binary, Multi-class), Tasks (subdivided into Value, Other), and Explanations (subdivided into Model-based, Feature-based, Example-based, General, Feedback).

==> supp/supp.txt <==
01-measures.pdf - This file provides brief definitions of objective and subjective measures used in the studies.

02-Paper Protocol and Coding.xlsx - This file contains all the protocol, coding, and analysis for the studies.

03-Analytics Sheet.xlsx - This file contains data coding for additional analysis for sub-criteria. 
